Off-centre ignition of sub-Chandrasekhar white dwarfs does not resolve the tension with the observed $t_0$-$M_{\rm{Ni}56}$ relation of type Ia supernovae

Type Ia supernovae (SNe Ia) are likely the thermonuclear explosions of carbon-oxygen (CO) white-dwarf (WD) stars, but the exact nature of their progenitor systems remains uncertain. Recent studies have suggested that a propagating detonation within a thin helium shell surrounding a sub-Chandrasekhar mass CO core can subsequently trigger a detonation within the core (the double-detonation model, DDM). The resulting explosion resembles a central ignition of a sub-Chandrasekhar mass CO WD (SCD), which is known to be in tension with the observed $t_0$-$M_{\rm{Ni}56}$ relation, where $t_0$ (the $\gamma$-rays' escape time from the ejecta) is positively correlated with $M_{\rm{Ni}56}$ (the synthesized $^{56}$Ni mass). SCD predicts an anticorrelation between $t_0$ and $M_{\rm{Ni}56}$, with $t_0\mathord{\approx}30\,\textrm{day}$ for luminous ($M_{\rm{Ni}56}\gtrsim0.5\,M_{\odot}$) SNe Ia, while the observed $t_0$ is in the range of 35-45 day. In this study, we apply our recently developed numerical scheme to calculate in 2D the impact of off-centre ignition in sub-Chandrasekhar mass CO WD, aiming to better emulate the behaviour expected in the DDM scenario. Our calculations of the $t_0$-$M_{\rm{Ni}56}$ relation, which do not require radiation transfer calculations, achieve convergence to within a few per cent with a numerical resolution of $\mathord{\sim}1\,\rm{km}$. We find that the results only slightly depend on the ignition location, mirroring the SCD model, and consequently, the discrepancy with the observed $t_0$-$M_{\rm{Ni}56}$ relation remains unresolved.

==> Reply.txt <==
Dear Editor,

We would like to express our gratitude to the referee for their thorough review of the paper and for the valuable comments and suggestions that have enhanced the manuscript.

Below, we provide a detailed response to the referee's comments, including a summary of the modifications made to the manuscript to address each point.

Sincerely,
Eden Schinasi-Lemberg

---------------------------------------------------------------------------------------------------------
Referee report:

1 INTRODUCTION

Eq. (1) - the condition is on fdep << 1, where it would be more appropriate to note the condition on the independent variable (i.e. t >> t0)

---------------------------reply-----------------------------------------------
We have modified the equation based on the referee's suggestion.
-------------------------------------------------------------------------------
"The value of t0 can be measured from a bolometric light curve with a few percent accuracy" -> isn't this only true provided that the time of explosion (i.e. the zeropoint of the time axis) is well constrained?
---------------------------reply-----------------------------------------------
We have added a comment noting that this is based on typical available observational data. Wygoda et al. (2019) discuss the impact of a reasonable 2-day error in estimating the explosion time, which has a negligible effect on determining t0 and results in a 5% impact on the Ni56 mass estimation.
-------------------------------------------------------------------------------
"This dependency can be mitigated by late times (≳1 year) observations, which would provide the average t0 of the SN irrespective of viewing angle." -> why is this the case compared to observations at ~100d used in this study, since at both times the ejecta are optically thin to gamma rays (i.e. the single scattering approximation holds). This statement should be clarified (also in the 3rd paragraph of Section 5).
---------------------------reply-----------------------------------------------
The parameter to is derived from the bolometric light curve under the assumption that the bolometric luminosity approximately equals the radioactive deposition power (L=Q). For spherical ejecta, this condition holds once the ejecta becomes sufficiently optically thin, typically by ~100 days post-explosion, with the relevant opacity being in the UV-IR rather than gamma rays. However, for asymmetric ejecta, it is not guaranteed that the emission is isotropic enough for the L=Q assumption to hold. At very late times (~1 year post-explosion), the ejecta generally becomes sufficiently optically thin, minimizing viewing-angle effects.

We have now included a reference to Sharon & Kushnir (2024), which addresses this issue in greater detail.
-------------------------------------------------------------------------------

"local-thermal equilibrium" -> local thermodynamic equilibrium

---------------------------reply-----------------------------------------------
Done
-------------------------------------------------------------------------------

2 CALCULATION SETUP

2.3 Initial setup

The URL given in footnote 1 is no longer valid: replace with https://cococubed.com/

Also, the reference to the precise routine developed by Timmes would be useful here.

---------------------------reply-----------------------------------------------
We have noted that it is the cold WD subroutine and updated the link accordingly.
-------------------------------------------------------------------------------

2.4 Ignition method

typo in the velocity unit: v(Rign) = 2 × 10^4 km

---------------------------reply-----------------------------------------------
Done
-------------------------------------------------------------------------------

2.5 Ejecta properties

When describing the terms in Eq. 2, please spell out what is meant by kappa_eff.

---------------------------reply-----------------------------------------------

We have added a clarification that kappa_eff represents the effective opacity.
-------------------------------------------------------------------------------

4 RESULTS

Fig. 5 caption: missing "values" in "The obtained of t0 (a) and mni56 (b)"

---------------------------reply-----------------------------------------------
Done
-------------------------------------------------------------------------------

5 SUMMARY AND DISCUSSION

"The t0 values presented in this study represent a 1D average over
various viewing angles, which can be observationally derived only
at late times >~1 year)." -> see my comment above

---------------------------reply-----------------------------------------------
Our response is provided above.
-------------------------------------------------------------------------------

APPENDIX A: AMR SCHEME

Typo: "derfine" (three occurrences)

---------------------------reply-----------------------------------------------
Done
-------------------------------------------------------------------------------

I would replace the dash "-" in the instructions with a comma "," to avoid confusion with a minus sign.

---------------------------reply-----------------------------------------------
Done
-------------------------------------------------------------------------------

APPENDIX B: SENSITIVITY TO THE NUMERICAL SETUP

Fig. B1: The pink line with square symbols should be dashed, correct? Also, I would remove the symbols from the colored lines in the caption, but add them to the black lines (i.e. a filled circle to the solid black line, a filled square to the dashed black line).

---------------------------reply-----------------------------------------------
Done
-------------------------------------------------------------------------------

--------------- Additional modifications -------------
1. Introduction, 3rd paragraph: We have included a reference to Piersanti, Yungelson, and Bravo (2024) in the discussion of binary configurations that may lead to helium shell ignition.
2. Section 5, 2nd paragraph: We have expanded the discussion to include the DDM results from Boos et al. (2021), noting their alignment with our findings despite being calculated at a lower resolution. These results are also displayed in Figure 1 as red circles. 
